On ideal lemniscates, butterflies, and circular waves

We prove the existence of infinitely many lemniscate-like, butterfly-like, and circular-wave critical points for the length-penalised ideal energy. For the lemniscate and butterfly family, we use a staged direct minimisation process to establish existence. A boundary-layer analysis reveals critical points near two Fresnel phases: $3\pi/4$ modulo $2\pi$, corresponding to lemniscates, and $7\pi/4$ modulo $2\pi$, which are the butterflies. The family of circular waves bifurcates, in a sense, from multiply-covered circles. We use an adapted shooting method to establish their existence.

==> figs/selected/selected_critical_points.csv <==
j,type,phi_over_pi,phi,length,energy
1,Lemniscate-type,0.7605736867,2.389412707,9.063415555,12.08455407
3,Lemniscate-type,1.755808566,5.516035293,13.70729129,18.27638839
5,Lemniscate-type,2.754633286,8.653935695,17.153077,22.87076933
7,Lemniscate-type,3.754013576,11.79358147,20.0175153,26.6900204
9,Lemniscate-type,4.753601349,14.93387907,22.52174375,30.02899167
11,Lemniscate-type,5.753297668,18.07451769,24.77470221,33.03293629
13,Lemniscate-type,6.753060859,21.21536638,26.8395262,35.78603493
15,Lemniscate-type,7.752868765,24.35635556,28.75666628,38.34222171
17,Lemniscate-type,8.752709067,27.4974465,30.5538785,40.73850466
19,Lemniscate-type,9.752573171,30.63861223,32.2511849,43.00157986
21,Lemniscate-type,10.75245575,33.77983599,33.86359031,45.15145375
23,Lemniscate-type,11.75235294,36.92110567,35.40268324,47.20357766
25,Lemniscate-type,12.75226271,40.06241484,36.8776345,49.17017933
27,Lemniscate-type,13.75218017,43.2037482,38.29584927,51.06113236
29,Lemniscate-type,14.75210819,46.34511471,39.6634092,52.8845456
31,Lemniscate-type,15.75204319,49.48650315,40.98538157,54.64717543
33,Lemniscate-type,16.75197938,52.62789536,42.2660414,56.35472187
35,Lemniscate-type,17.75190835,55.76926487,43.5090348,58.0120464
37,Lemniscate-type,18.75189958,58.91082997,44.71750111,59.62333482
39,Lemniscate-type,19.75199747,62.05273015,45.8941722,61.1922296
40,Lemniscate-type,20.75155987,65.19294804,47.04142635,62.7219018
42,Lemniscate-type,21.74979252,68.32898839,48.16212481,64.21616642
2,Butterfly-type,1.442710472,4.532408621,17.15273999,22.87031998
4,Butterfly-type,2.398551695,7.535272383,22.82366423,30.43155231
6,Butterfly-type,3.391937896,10.65608717,26.85089959,35.80119945
8,Butterfly-type,4.38972552,13.79072944,30.04965979,40.06621306
10,Butterfly-type,5.38860535,16.92880298,32.77324105,43.69765473
12,Butterfly-type,6.387910788,20.0682136,35.18335086,46.91113448
14,Butterfly-type,7.387433464,23.2083067,37.3675897,49.82345294
16,Butterfly-type,8.387084771,26.3488039,39.37932312,52.50576415
18,Butterfly-type,9.386687241,29.48914768,41.25380993,55.00507991
20,Butterfly-type,10.38707388,32.631955,43.01574708,57.35432944
22,Butterfly-type,11.38513078,35.76744322,44.68319835,59.5775978
24,Butterfly-type,12.38720356,38.91554769,46.2699911,61.69332147
26,Butterfly-type,13.38750759,42.0580955,47.78668446,63.71557928
28,Butterfly-type,14.38370007,45.18772646,49.24178924,65.65571899
30,Butterfly-type,15.38402285,48.33033315,50.64248599,67.52331465
32,Butterfly-type,16.39269601,51.49917337,51.99253236,69.32337648
34,Butterfly-type,17.38439659,54.61469263,53.30197685,71.06930246
36,Butterfly-type,18.336099,57.6045539,54.47966424,72.63955232
38,Butterfly-type,19.42545087,61.02685373,55.73786488,74.31715317
41,Butterfly-type,21.07200052,66.19964203,54.81170985,73.08227979
43,Butterfly-type,22.16257198,69.62577331,57.58823664,76.78431552

